The Turing Test for Graph Drawing Algorithms

Do algorithms for drawing graphs pass the Turing Test? That is, are their outputs indistinguishable from graphs drawn by humans? We address this question through a human-centred experiment, focusing on `small' graphs, of a size for which it would be reasonable for someone to choose to draw the graph manually. Overall, we find that hand-drawn layouts can be distinguished from those generated by graph drawing algorithms, although this is not always the case for graphs drawn by force-directed or multi-dimensional scaling algorithms, making these good candidates for Turing Test success. We show that, in general, hand-drawn graphs are judged to be of higher quality than automatically generated ones, although this result varies with graph size and algorithm.

==> figures/README.txt <==
These are the eight versions of graph 4, to be put in a table in an appendix to the paper.

All other stimuli are in the supplementary files, and so do not need to be in the paper - this one is included simply as an exmaple.
